A Versatile Software Systolic Execution Model for GPU Memory-Bound Kernels

This paper proposes a versatile high-performance execution model, inspired by systolic arrays, for memory-bound regular kernels running on CUDA-enabled GPUs. We formulate a systolic model that shifts partial sums by CUDA warp primitives for the computation. We also employ register files as a cache resource in order to operate the entire model efficiently. We demonstrate the effectiveness and versatility of the proposed model for a wide variety of stencil kernels that appear commonly in HPC, and also convolution kernels (increasingly important in deep learning workloads). Our algorithm outperforms the top reported state-of-the-art stencil implementations, including implementations with sophisticated temporal and spatial blocking techniques, on the two latest Nvidia architectures: Tesla V100 and P100. For 2D convolution of general filter sizes and shapes, our algorithm is on average 2.5x faster than Nvidia's NPP on V100 and P100 GPUs.

==> PPoPP19-Rebutal.txt <==
\documentclass[a4paper]{article}

%% Language and font encodings
\usepackage[english]{babel}
\usepackage[utf8x]{inputenc}
\usepackage[T1]{fontenc}

%% Sets page size and margins
\usepackage[a4paper,top=2cm,bottom=2cm,left=3cm,right=3cm,marginparwidth=1.75cm]{geometry}

\usepackage{newtxtext,newtxmath}
    
%% Useful packages
\usepackage{amsmath}
\usepackage{graphicx}
\usepackage[colorinlistoftodos]{todonotes}
\usepackage[colorlinks=true, allcolors=blue]{hyperref}
\usepackage{comment}

\title{\bf{Rebutal for PPoPP19}}

\begin{document}
%\maketitle



%\begin{abstract}
%Your abstract.
%\end{abstract}

We thank all reviewers. Should the paper be accepted, all comments will be considered in the the final manuscript. We first focus on clarifying how this work stands out, then answer other questions.

\bigskip
->Reviewers A, B, D, F

{\bf{Q : }}What is the major difference between your work and in-register computing? Why use a systolic array abstraction? Please justify the need to develop your SSAI framework.

{\bf{A : }}Register cache + partial reduction is a method to utilize registers as a low latency cache and is used in literature in a case-by-case customized fashion. First, our systolic array abstraction is a generic execution model. By generic we mean a) problem size (e.g. we simply change the stencil or convolution filter using C++ template parameters), and b) the types of algorithms. This paper includes two different use cases: convolutions and stencils. We also used the proposed systolic array to optimize Summed Area Tables algorithms in other published work we did not cite to preserve anonymity. It is noteworthy that this work does not contribute to only traditional HPC workloads: it also contributes to convolution workloads which is the computational bottleneck in Deep Learning. Second, this work offers further opportunities to be used as bases for porting codes to this systolic array abstraction using DSLs, programming frameworks, and polyhedral-driven tools. Third, the paper includes the first in-depth analysis of trade-offs in register cache + partial reduction design. Finally, this is the first work to introduce the effective use of register cache + partial reduction in 3D.  

\bigskip
->Reviewer E

{\bf{Q : }}the fact that newer processors do not show significant benefit when using SSAI is quite concerning.

{\bf{A : }} SSAI achieved 1.9x for convolution on V100 vs. Nvidia primitives library. SSAI also achieves 1.2x for 3D stencil on V100 versus the top performing open-source stencil libraries. 


\bigskip
->Reviewers E, F

{\bf{Q : }}Briefly describe how your design can handle 9 or 13 stencil points. How many registers per thread are needed?

{\bf{A : }} We use C++ template programming such that using larger stencils is simply a matter of changing template parameters. The register capacity cost of redundant loads is amortized over the cache count C (equation 14). As figure 10 shows, the convolution filters size grows up to 20*20 --which accommodates higher-order stencils-- before showing signs of register pressure.

\bigskip
->Reviewer B

{\bf{Q : }}in "Domain-Specific Optimization and Generation of High-Performance GPU Code for Stencil Computations" Rawat et al., the stencil performs better than proposed implementation.

{\bf{A : }}We thank the reviewer for pointing out to that relevant paper. It is important to point out that this paper was published after our submission. Second, this paper uses temporal blocking in the 2D stencil while we only compare to temporal bocking for the 3D stencil.

\bigskip
->Reviewers B, D

{\bf{Q : }}How does CUB scan implementation differ from a scan implementation implemented using SSAI?

{\bf{A : }}CUB is a state-of-the-art library. However, it only provides scan, reduce functions, etc. SSAI is an execution model, which can be used as a building block to enable engineers to develop CUB-like libraries.



%\bigskip
%->Reviewer A B E

%{\bf{Q : }}What is the definition of my\_shfl\_up() function in listing 1 and 2?

%\#define~my\_shfl\_up(var, delta)~\_\_shfl\_up\_sync(0xffffffff, var, delta)

%There will be a performance impact due to the halo layers, which is also true when spatial/temporal blocking is used for larger stencils.


%\bigskip
%->Reviewer B D
%
%{\bf{Q : }}Expressing SSAI in current form is not leading to any impact on how to actually program GPUs, is it?
%
%{\bf{A : }}.......................................


\begin{comment}
\bigskip
->Reviewer D

{\bf{Q : }}what is the stencil result without temporal blocking? do you have those measurements? Can you clarify if your system is automated? what do you specify as input?

{\bf{A : }}our 2D stencil is without stencil


\bigskip
->Reviewer E

{\bf{Q : }}I'm not convinced the halo regions do not contribute anything. Why the overlap does not create trouble, can you explain?

{\bf{A : }}.......................................

\bigskip
->Reviewer E

{\bf{Q : }}the fact that newer processors do not show significant benefit when using SSAI is quite concerning, in particular, given the non-negligible complexity, this programming methodology incurs.

{\bf{A : }}.......................................


\end{comment}

%\bigskip
%{\bf{Q : }}This just formalizes techniques that we already use in CUB.

%{\bf{A : }}CUB is a state-of-the-art library. However, it only provides scan, reduce functions.



%\bigskip
%->Reviewer B D

%{\bf{Q : }}Halide was develop at MIT and adopted by Google among many others.

%{\bf{A : }}yes, it was. we will correct such mistake that "Halide is a Google-pioneered DSL".

%\bigskip
%->Reviewer A B D

%{\bf{Q : }}Can the idea be abstracted to an API that provides a building block that can be used to implement other computations?

%{\bf{A : }}Yes, it can. it is the original motivation. we plan to absorb SSAI into DSL.





\end{document}

==> PPoPP19/review-Ppopp19.txt <==
PPoPP 2019 Paper #63 Reviews and Comments
===========================================================================
Paper #63 Pushing the Performance Limits for GPU Memory Bound Kernels by
Software Systolic Array Implementation


Review #63A
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper proposes a systolic-array-like programming model for NVIDIA Pascal and Volta GPUs. Although the basic technique is not very complicated -- just a smart usage of shuffling, I like the idea about linking register-cache to systolic-array, as well as the abstraction, the formulation, and the delivery.

Advantages: Novel concept, good formulation, and delivery. Well-written. 
Disadvantages: 1. Some key technique details are missing, such as synchronization, branching, irregular access, runtime address calculation. 
2. Lack of design trade-off analysis (e.g., threads vs registers/shared memory/L1$, how to choose the proper sliding window size). 
3. Two applications are OK. But it can be much stronger to apply the proposed technique also on a 2D wavefront application, e.g., Smith-Waterman from Rodinia.

Comments for author
-------------------
Comments and suggestions:

1. To my understanding, the major difference between register cache & shared memory, or the major advantage of shared memory is that you can reference a particular location by calculating its address at runtime, but for registers, you need to decide register-id at compile time. Probably that’s why the paper limits itself to a “structured grid” with “regular pattern of computation”. 

2. I suggest you add a specific table to list the meaning of all the symbols M, N, P, etc. Their meaning is hard to remember and lookup. 

3. Consider to compare with another 2D systolic-array-like design on GPU shared memory:
<<Fine-grained synchronizations and dataflow programming on GPUs>>

4. What is the impact of Volta “sub-warp” on your design?


Typos:
1. Line-301-302: “As Fig. 1ca”.

Questions for authors’ response
---------------------------------
Major issues:
1. What is the major difference between your work and the register cache work? Though the proposed design looks like a 2D systolic-array at first sight, it is essentially 1D since the vertical data elements are processed sequentially (therefore, the discussion from line327 to 329 are tricky). Any comments?

2. From Listing 1&2, it seems vertically there is only 1 row, in other words, the height of the sliding window is 1 (note that “sum” in Listing 1&2 are just one register per warp). So in terms of a wavefront application, e.g., an output data-element depends on the upper-left element, how could that partial-results conveyed, with only 1 register? How do you decide the size of the sliding window? Is it algorithm-depending or a tradeoff between register cost and TLP?

3. What is the definition of “__my_shfl_up()” in Listing1 and2? This is not CUDA API, what is the difference with “__shfl_up()”?

4. In Listing-2, "West" element is multiplied with data[i+1], "North/Current/South" with data[i+0], data[i+1], data[i+2], and "East" with data[i+1]. Here is “data” really a 1D array? It seems to me this index is not very correct. Can you clarify this? Please also briefly describe how your design can handle 9 or 13 stencil points. How many registers per thread are needed?

5. There are many formulas in the paper. Have you really applied any of them in your actual code implementation? How are they utilized?

Minor Issues:
6. Intra-warp communication can leverage register shuffle, but communication across warp boundary requires shared memory access, as well as synchronization. However, I didn’t see any discussion about synchronization issue in the paper. 

7. A problem with shuffle is that when not all threads participating in the shuffle operation, undefined results can be obtained. If a divergence such as an “if” statement cannot be avoided via blocking, how would you handle such an issue?

8. Is there any condition other shuffle instructions e.g., shfl() and shfl_xor() rather than shfl_up() are employed in the design?

9. Why cuFFT shows a constant behavior in Fig4-(a) and (b)?

10. Have you compared with the 2D convolution implementation from cuDNN?

11. Line-1002 to 1003: “capacity of L1 cache in Volta is increased to 128KB”. This is not accurate. According to the Volta whitepaper, “the combined capacity is 128 KB/SM” which is shared between L1$ and shared memory. However, you cannot specify shared memory to be 0KB, leaving all space to L1$. 

12. The register-cache paper requires thread-coarsening to gain performance, have you also applied thread-coarsening or any other accessory techniques in addition to register-shuffling?



Review #63B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
* Summary:

This paper presents a method to implement effectively intra-warp
parallelization of reductions/scans, leveraging effectively register
reuse. Demonstration is made on one 2D and one 3D stencils, and one 2D
convolution on Pascal and Volta GPUs, showing solid
performance. Analytical performance analysis is conducted to derive
where performance bottlenecks are in the proposed scheme.

This is an interesting paper, however it is not very clear what is
"systolic" in the proposed "software systolic array implementation":
it appears to be mostly about intra-warp in-register parallelization
of reductions/scans, which does not need the systolic abstraction to
be described. Numerous data reuse/caching tricks are implemented to
achieve solid performance, but those are essentially known already. In
addition, the reported baseline does not seem to correspond to the
actual best published performance, by 5x (see below for missed
references). While this alone does not decreases the interest of the
present paper, significant edits are required to tone down the claims
of massively outperforming the best published performance on these two
stencils.

* Strengths:

+ Effective implementation of intra-warp in-register parallelization
of reductions/scans, combined with numerous relevant data reuse
techniques, with demonstrated performance benefits when combined

* Weaknesses:

- The presentation needs improvements, there is no clear algorithm
  explaining how to map an algorithm to the proposed model, nor a
  clear code generation strategy. Lots of focus is devoted to
  intra-warp operations, but inter-warp remains unclear.

- The related work is partial, and miss recent developments on mapping
  stencils to GPUs, including by optimizing register reuse + sliding
  window, as the authors implement.

Comments for author
-------------------
This is an interesting direction of work, but my main concern is that
I could not really the benefit of using the systolic array formalism
to describe your work. I read your approach as basically aiming for
in-register intra-warp parallelization of reductions, which is a known
approach. But the presentation lacks formalism (i.e., lacks a general
algorithm) about how to partition an input computation into systolic
PEs, about when computing data exchange points between PEs, etc.

I think your paper would improve significantly by providing such
general algorithm. For example, looking at 3.2, the description of an
"algorithm" is too high-level: one wants to understand how
/automatically/ dependencies are (a) modeled from the input spec; (b)
used to derive communication points between PEs, and the overall
mapping/scheduling strategy. Your current presentation is too ad-hoc
to the 3 benchmarks you implemented.

Regarding related work, you seem to be missing quite some recent work
about optimizing stencils on GPUs, starting by a PPoPP 2018 paper on
the topic:

[A] "Register Optimizations for Stencils on GPUs", Rawat et al., PPoPP 2018

You can cross-reference from there, but a google search also gave me a
more recent published paper by the same authors (it was published
apparently after your submission):

[B] "Domain-Specific Optimization and Generation of High-Performance GPU Code for Stencil Computations", Rawat et al., IEEE journal

which contains evaluation on two stencils that I believe are the same
as yours: a 2D 5 points and a 3D 7 points, on P100 and V100. They
report >> 1000 GF/s on P100, and it seems ~ 2000 GF/s on the V100. It
is unclear whether it is an apple-to-apple comparison, but given that
it seems to not only outperform the baseline you chose by 2x-5x, but
also your best implementation, it should be studied carefully. In
particular since many keywords are common between your and their
papers, regarding optimization techniques. It may require significant
text revision in your paper regarding "the best reported
implementation" you use currently as a baseline, which seems to be
quite far off the above papers.

It is also required to provide information about your experimental
setup: what are the problem sizes (space and time for the stencils)?
Data type? How are flops computed, given you seem to implement
overlapped tiling (= recomputation)? Or are you implementing only halo
exchange w/o recomputation? The time-tiling scheme you implemented
needs a bit more details.


A small detail: Halide was not "Google-pioneered". It was
"MIT-pioneered" as per the first publication at PLDI13.

Questions for authors’ response
---------------------------------
Please discuss succintly the differences between [A] and your proposed
approach that justifies the need to develop your new SSAI framework.



Review #63C
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper presents a novel way of utilizing a systolic computing strategy to perform 2D and 3D convolutions  on GPUs. The key idea is to exploit hardware shuffle instructions in Nvidia GPUs that allow concurrent synchronized data movement between corresponding registers among different threads within a warp (32 consecutive threads). A set of C registers in 32 warps are logically abstracted as a Cx32 2D systolic array where data movement between immediate neighbors in this logical systolic array can be efficiently performed with instructions that only involve fast register operations. The scheme is also extended to 3D convolutions. Experimental results are provided that compare with many state-of-the-art alternatives, showing very good performance.

Comments for author
-------------------
The paper is well written and this idea is new, to the best of my knowledge.

1) I was a bit surprised not to see cuDNN in the comparisons in the section on experimental evaluation. Convolutional neural networks are clearly more complex computations than simple 2D convolutions, but setting batch size and number of input/output features to one will reduce a CNN to simple 2D convolution. 

2) Can the idea be extended to perform other stencil computations, such as 2D 5-point or 3D seven point stencils? What about CNNs using this idea?

3) As presented, it seems SSAI is an idea that has been used to manually write the convolution kernels in CUDA. Can the idea be abstracted to an API that provides a building block that can be used to implement other computations, e.g., CNNs or 4D convolutions?

Questions for authors’ response
---------------------------------
Please address questions asked above.



Review #63D
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
I have mixed feelings about this paper. On one hand the topic is timely and interesting, the approach is very definitely innovative, and the results are quite good. On the other hand, I feel like it's largely a combination of known techniques -- it is hard to pick out the real nugget of a contribution here other than "we built this and it's fast" -- and the performance analysis is lacking.

If I had to be a tie-breaking vote on accept vs. non-accept, I think I have to come down on the side of non-accept. I do think this work has significant potential and hope the comments of reviewers will help this work be published in a first-rate venue.

Comments for author
-------------------
As this reviewer reads it, the principal reasons for performance improvements with the proposed techniques are (a) privatization of data into registers as opposed to shared memory and (b) the use of warp-wide instructions. Neither seems novel to this reviewer in the context of GPU computing.

Privatization was discussed in, e.g., J. A. Stratton et al., "Algorithm and Data Optimization Techniques for Scaling to Massively Threaded Systems," Computer, vol. 45, no. 8, pp. 26--32, 2012, and though this is focused more on shared-memory privatization, the authors (correctly) note the register-packing work of Davidson et al. from the previous year. Warp-wide instructions have been present in CUDA for many generations and are extensively used in, for example, both the multisplit and data-structure work of S. Ashkiani ("Parallel Algorithms and Dynamic Data Structures on the Graphics Processing Unit: a warp-centric approach", PhD dissertation, UC Davis 2017). The cited Ben-Sasson et al. work is directly on point, using both registers for caching and shuffles for data exchange.

More to the point, both techniques are extensively used in the NVIDIA CUB library. The authors cite this library. I suspect that if CUB's author Duane Merrill were to review this paper, he might say "This just formalizes techniques that we already use in CUB". Certainly CUB is the gold standard for GPU scan implementations and should be cited in preference to any other work. The paper would be stronger if it would compare the proposed approach to what is already being done in CUB, certainly in performance but even more importantly in terms of *approach*. What could the authors of this paper tell Merrill to help him make CUB better? That ought to be the take-home message here.

More broadly, this kind of analysis would have been very useful with respect to, say, the convolution and stencil operations. What I would have liked to have seen is "here is the approach of existing package X, here is the approach of the proposed work, here is why X's implementation is inefficient both from a qualitative and quantitative view, here is how our implementation approaches the speed of light on this application". (It's really important to explain why these memory-bound applications are not achieving the speed of light in  memory throughput.) More broadly, "here is the conventional wisdom on writing this particular style of application embodied by packages X and Y, we show this is not efficient".

The future piece of work that I'd like to see is how to translate the proposed systolic-array programming model to a system that would allow writing high-performance code in a simpler way. This might be a DSL or a bunch of macros or whatever the authors come up with, but the formalism of the authors toward expressing SSAI in its current form is not leading to any impact on how to actually program GPUs. I think this would be valuable for future investigation.

Nits:

Please number threads within a warp from 0--31 not 1--32.

Line 37, NVIDIA Tensor Cores
Lines 88, 297, 538, 1013, etc. cites are not words; you must be able to delete the cite and leave a grammatical sentence
Line 163 (footnote 1), do not italicize by putting in math mode ($WarpSize$), which typesets as W times a times r times p ... instead $\textit{WarpSize}$ or just \emph{WarpSize}. This is done throughout the paper (e.g., Table 3, equation 12, etc.).
Line 237, Hardware->Hardward
Line 937, "Halide is a Google-pioneered DSL that generates pipelines for image processing." Halide was developed at MIT (led by Jonathan Ragan-Kelley, now at Berkeley), open-sourced, and adopted by Google among many others. Ragan-Kelley's 2012 SIGGRAPH and 2013 PLDI papers are the most appropriate cites.

Bibliography:
- Put capitalized words from titles in {} to make sure they are capitalized (e.g., {GPU}, {GPGPU}, {H}alide).
- Be consistent about title case vs. sentence case for paper titles.
- Repair bizarrely formatted venue names (e.g., [6]: "Computer Architecture (ISCA), 2012 39th Annual International Symposium on"), also [3, 11, 16, 44, 45], and capitalize venues where appropriate [9, 34].
- [19]: Where/how published? Also [37, 38, 39, 41].
- [27]: Some weird characters in venue.

Be consistent with NVIDIA vs. Nvidia.

Questions for authors’ response
---------------------------------
How does Merrill's CUB scan implementation differ from a scan implementation implemented using SSAI?



Review #63E
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
The paper proposes a methodology of systematic use of GPU registers to allow efficient execution of several popular algorithms, i.e., 2d/3d stencil and 2d convolution. The results are promising though not quite as overwhelming.

Comments for author
-------------------
This is an interesting paper that attempts to find methodological abstractions to instruct a developer how to arrange computations to allow the optimized use of hardware. 

===========================
A few comments:

I am not convinced that the halo regions do not contribute anything. In [5] the authors point out that there is a need to use batching to increase the data reuse in order to cover accesses to the regions overlapped between the warps. I am not sure why here the overlap does not create trouble. Can you explain?

On the correctness side, warp-synchronous programming is gone from Volta and on. The use of shuffle as a synchronization instruction is no longer correct in Volta. Instead, one must use synchronizing warp-level shuffle, or add explicit synchronization. Do the authors use warp-synchronous shuffle? 

The results are somewhat disappointing. Yes, the authors show nice results on P100, but fairly modest speedups on V100.  This is not surprising given V100 architectural improvements, and I appreciate the authors discussing this aspect in detail.  However, the fact that newer processors do not show significant benefit when using SSAI is quite concerning, in particular, given the non-negligible complexity, this programming methodology incurs. 

====================


On the writing/clarity side, I think the paper could have been much improved --  it is less clear how the actual processing is performed at the conceptual level. For example, the scan example would have been an ideal case to have a diagram of how things actually work in rounds and how the "systolic array" abstraction emerges from the specific pattern the authors propose. Figure 1 attempts to show that, but it is too abstract and Figure 1E appears to be completely detached from Figure 1D and 1C.

The math model is very hard to follow. I would provide the list of notations since I found it very hard to follow precisely because I lost track of the meaning of each notation.  Some math is sort of obvious and don't really contribute, i.e., the number of threadblocks.  After all the methodology is thread-block based.

Questions for authors’ response
---------------------------------
See above



Review #63F
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
The paper describes how to map stencil computations to a systolic array abstraction and map them to GPUs.  The paper presents results for 2D convolution and 5 and 7 pt stencils, as well as a performance model articulating the benefit of register shuffle.

Comments for author
-------------------
The idea of mapping stencil computations to systolic arrays is interesting.  The performance study is very limited to 5pt and 7pt stencil and convolution. The performance results on P100 are good, but do not outperform library implementations on the V100.  But importantly, these codes are not very simple single statement low-order stencils.   Applications do not consist of just a 5pt or 7pt stencil, but rather have multiple computations that include stencils, and often involve more computation.  Given the stylized implementation you are relying upon (rather than a more general compiler), would you be able to generate code that mixes these stencils with other things?  In application codes that incorporate stencils, intermediate calculations and complex time algorithms make temporal blocking techniques not useful, for example.  

I believe the mapping from systolic array abstraction to GPUs in this paper is the novel element.  There are two other ideas in this paper that lead to the performance results:

- Computations are collected into partial sums.  This very term to cache partial stencil results in vector registers (something similar) is described in reference [1].  

- Vector shuffle commands are used to exploit data reuse of inputs for different outputs.  This idea has been used before in optimizing stencils for vector instruction sets and P100s, such as for example in references [2] and [3], respectively.  

[1] Protonu Basu, Mary Hall, Samuel Williams, Brian Van Straalen, Leonid Oliker, and Phillip Colella. 2015. Compiler-Directed Transformation for Higher-Order Stencils. In Proceedings of the 2015 IEEE International Parallel and Distributed Processing Symposium (IPDPS '15).

[2] Zumbusch, Gerhard. "Vectorized higher order finite difference kernels." International Workshop on Applied Parallel Computing. Springer, Berlin, Heidelberg, 2012.

[3] Tuowen Zhao, Samuel Williams, Mary Hall, Hans Johansen. 2018. Delivering Performance Portable Stencil Computations on CPUs and GPUs Using Bricks. International Workshop on Performance, Portability and Productivity in HPC (P3HPC).

Minor comments:

- There are some issues with readability due to changing variable names, etc. in the code examples.  In section 2.2, you use f for the image and w for the weight in your 2D convolution.  In 3.3, you use A for the image and F for the weights. In listing 1, you use src for image and weight for weight. Line 11 of Listing 1 refers to psmem but line 25 refers to smem. Also, it is incorrect in 3.3 to refer to f_z when it should be f_1, f_2, F_3 only.

- The above problems would could be mitigated if the paper were to treat the input to your system and its code generation algorithm more formally.

Questions for authors’ response
---------------------------------
How would the code generated by this framework be combined with other application code, for example in a multi-stencil computation?

I would have liked to have seen stencil results without temporal blocking, to separate the gain from that vs. gain from warp shuffle.  Do you have those measurements?

Can you clarify if your system is automated?  What do you specify as input?


==> rebutal-sc19.txt <==
Q- Why is the model in the paper not automated using a compiler/DSL?

A- We added Section 6.6 to discuss this point. SSAM is a systolic execution model, i.e. CUDA features are leveraged to execute operators in a systolic fashion. SSAM simulates the mechanism of hardware systolic arrays (Fig. 1c): our model is similar to the hardware systolic array in the sense that the computations that can be performed in hardware systolic array can use SSAM. This is irrelevant to whether we implement algorithms in SSAM manually, or automatically (i.e. compiler/DSL). There is no fundamental limitation in SSAM that forces the implementation to be manual or automated.

The paper is dedicated to explain the method in a comprehensive way that covers the systolic representation/mapping, a performance model, detailed implementation, and a broad range of comparisons that show SSAM is outperforming popular production libraries in a wide range of convolutions and stencils. That being said, it can be a non-trivial task for users to manually apply SSAM in large code bases comprising tens of kernels. Ideally, we would automate SSAM by using a DSL or code transformation. Automatic code generation by SSAM is future work that is outside the scope of this paper. More specifically, the space limit does not permit us to include, on top of what is already presented: an entire body of non-trivial work for dependency extraction (via polyhedral model as proposed in Sec. 6.6), automated mapping to the systolic model, and code transformation/generation. Cutting the current paper to half its size to make space for the automation details would leave out crucial details and make the paper not self-contained.

Q- Please elaborate on how systematic the optimizations applied are. Can a compiler/DSL accomplish this level of optimization?

A- Yes, a compiler/DSL can automatically apply SSAM’s optimizations. Sec. 4 illustrates step-by-step optimizations in SSAM. More specifically, the detailed optimization techniques and considerations are addressed one-by-one in the sections from 4.2 to 4.7. All of included techniques are orthodox optimization techniques that can be systematically implemented by a compiler/DSL. Finally, the CUDA kernels of Listing 1 and Listing 2 are executable and all the 2D convolution/stencil results reported in Fig. 4 and Fig. 5 can be reproduced by the reader by simply running the code in Listings 1 and 2 as is.

————————— (REVIEWER---1)

Q- Why in Figure 5 SSAM doesn't perform as well as PPCG and Halide in a few cases for V100? Please discuss the limitations of SSAM in this context?

A-We provide a discussion in Sec. 6.5 on the differences between Pascal & Volta architectures that could lead to the reported behavior.

Q- Please discuss in more detail how the challenges listed in Section 1 have been addressed in this paper.

A- We updated the paper to refer to the challenges in the discussions of Sec. 3.3, Sec. 4.2 and Sec.4.5.

(REVIEWER ---2)

Q- I also don't understand why the authors do not attempt matrix multiplication using this technique, as it seems like it should be able to derive a competent kernel for that application.

A- The reviewer’s point is indeed true. Due to space limits we focused on memory-bound kernels. Expanding SSAM to Matrix Multiply is definitely a part of the future work.

(REVIEWER ---3)

Q- Why Halide does not reach its performance level? Is the DSL too broad for these optimizations? Or is the great performance presented in the paper a result of a ton of hand tuning that a compiler can’t do easily?

A- (1) Halide cannot reach this performance level since its cache utilization (i.e. shared memory, registers) is relatively simple, and not the in-register systolic computing method we describe in the paper. The performance model in Sec. 5 further explains why SSAM is faster than shared memory methods (such as Halide). (2) The detailed techniques on how our kernel achieve such a performance are fully addressed in our paper (Sec. 4.2 to 4.7): extra hand tuning is not required.

(REVIEWER ---4)

Q- How is it easier for them to implement this idea, beyond reading previous papers that use shuffle operations for efficient intra-warp communication?

A- SSAM includes a built-in mechanism for overlapped blocking (Sec. 4.4 and 4.5) and mapping. This generalizes the concept and guarantees best performance up till the resource limits. In addition, SSAM can be automated with a compiler/DSL, work in literature is typically limited to individual algorithms and do not carry over to a systematic automation process.

==> review-sc19.txt <==


Sections Below

    Full Reviews · jump down
    Author Response · jump down
    Committee Comments & Notes · jump down


 Full Reviews
 Review of pap220s2 by Reviewer 1  	top

Detailed Comments for Authors

    This paper introduces a software-based systolic execution model (SSAM)
    for supporting efficient execution of memory-bound regular kernels
    on GPUs. The basic idea is to cache the inputs and outputs of
    a kernel in registers, apply shuffle instructions to exchange the
    data between the registers within a warp (to mimic the wave-like
    propagation of data through a systolic array), and finally,
    perform the computations required in the kernel by computing and
    shifting partial sums. For stencil and convolution kernels running
    on P100 and V100, SSAM is shown to outperform the state of the art
    where temporal and spatial blocking techniques are mainly used in
    almost all the configurations evaluated.

    The idea of executing memory-bound regular kernels on GPUs systolically
    is interesting (and appears to be novel to me). The performance
    advantages of SSAM for such kernels are not hard to understand:
    better register locality, less global memory access and efficient
    threads communication.

    The paper is easy to read, with the key steps of the entire
    systolization procedure being explained with good illustrations
    in Figures 1 and 2. The performance analysis in Section 5 establishes
    convincingly the performance advantages of SSAM over the
    conventional shared memory implementation.

    However, the paper/work can be improved along several directions:

    In Section 8, the authors consider the following as one future work:

    "We intend to generate SSAM codes automatically using polyhedral
    analysis and DSL tools, e.g ppcg, Halide."

    However, as far as I am concerned, this is one area where the work
    could have been made stronger. The entire systolization procedure
    is all illustrated by examples. I would have expected some more
    systematic treatment to at least certain some steps of the procedure.
    For example, Section 5.4 is too casual. How to handle your
    dependency D affects the data transfer paths in SSAM, and consequently,
    the overall performance of any SSAM implementation.

    Second, Section 1 lists a number of challenges but how all these
    challenges should be systematically addressed are not fully discussed
    later in the paper. In addition to the one concerning D above,
    how do you deal with the third challenge, e.g., concerning load imbalance
    in general?

    Section 6.5 explains why SSAM achieves better performance on P100 than
    V100 but not why SSAM may be inferior to some existing techniques,
    such as ppcg and Halide on V100.


    In the case of register pressure, it is possible to extend SSAM by
    using both registers and shared memory?

    As the systolic array size for a warp is small, how would its
    "loading" and "draining" phases affect (or reduce) the overall
    parallelism achieved?


Comments for Revision

    1. Please discuss in more detail how the challenges listed in Section 1 have been
    addressed in this paper and will be addressed in future work in order to make SSAM
    a viable alternative to existing execution models for memory-bound kernels?

    2. Please discuss why in Figure 5 SSAM doesn't perform as well as ppcg and Halide in a few cases
    for V100. Please discuss the limitations of SSAM in this context.


Scored Review Questions


pap220s2

 Review of pap220s2 by Reviewer 2  	top

Detailed Comments for Authors

    This paper proposes a software model (SSAM) for writing high-performance for stencil and
    convolutional GPU kernels inspired by systolic arrays. Its key contributions are the use
    of register file space as a software-defined cache and a structured evaluation of
    dependencies that maps algorithm dimensionality onto efficient cuda primitives.
    Specifically, the finest-grained accumulation of partial results should occur at the
    thread level using arithmetic, then at the warp level using register shuffling, then at
    the block level using shared memory, then at the kernel level using global memory. The
    authors propose a very simple representation for the operations of an algorithm using an
    operation for computation and another for accumulation (like dot product with
    multiplication and addition). The result is very similar to the pattern used in hardware
    systolic arrays, with processing elements using hardware links to communicate, but in a
    software-only domain. A microbenchmark-based performance model helps the authors decide
    exactly how to implement algorithms for each application that match the dimensionality in
    the best way possible according to the expected total cycles per output element.

    As far as I am aware this is a novel approach, and the evaluation suggests the resulting
    performance is similarly impressive. The paper compares with libraries including NVIDIA's
    closed-source performance primitives, CuDNN, Halide, and Arrayfire. The relatively simple
    (32-line) 2D-convolution kernel implementing the ideas of this paper outperforms all of
    the closed- and open-source libraries. Other stencil and convolutional applications
    yielded similar results, with SSAM rarely being slower than even the fastest of the
    existing libraries.

    This paper seems to present a tool for analyzing kernels that fit a particular pattern
    rather than introducing a whole new execution model. The kernel writing is still a manual
    process, but certain decisions are guided by microbenchmarks. This could be construed as
    an overstatement of contributions.

    Calling the use of the register file a "cache" mechanism is a bit odd, as it's more
    analogous to the software-defined near memory that shared memory provides. Since it's not
    replacement policy based, it ultimately seems like a register tiling approach rather than
    a cache approach. I also don't understand why the authors do not attempt matrix
    multiplication using this technique, as it seems like it should be able to derive a
    competent kernel for that application, and that opens up several more comparison veins.

    Adopting a systolic array-style programming model should make it relatively easy to
    utilize the small systolic arrays (tensor cores) on volta gpus, and I would like to see
    how that mapping looks in this conceptual model.


Comments for Revision

    There are a few places where "shift" and "shuffle" are used interchangeably, which could be
    clarified (line 11, 478...)


Scored Review Questions


pap220s2

 Review of pap220s2 by Reviewer 3  	top

Detailed Comments for Authors

    This paper describes a systolic-inspired execution model for memory-bound kernels on the GPU that outperforms other libraries and DSLs for convolutions and/or stencils. The authors describe a methodology for writing/optimizing kernels that fall within this domain to exact maximum performance out of a GPU. Additionally, the authors provide a performance model to analyzing aspects of these algorithms within a systolic context.

    This paper describes the fine details of optimizing convolutions or stencils with a systolic mindset on modern GPU hardware. The description seems fairly systematic, so it’s unclear why the authors do not instead build a DSL/compiler to do this very low-level optimization. The paper could be more powerful if it formally defined the set of programs (or programming model constructs) that can be systolically optimized on the GPU and then built a DSL to do exactly that. Such a presentation might elucidate why Halide, the image processing DSL, does not reach their performance level. Is the DSL too broad for these optimizations? Or is the great performance presented in the paper a result of a ton of hand tuning that a compiler can’t do easily?

    403: “as four tuples” -> “as a 4-tuple”


Comments for Revision

    - Please elaborate on how systematic the optimizations applied are. Can a compiler/DSL accomplish this level of optimization?


Scored Review Questions


pap220s2

 Review of pap220s2 by Reviewer 4  	top

Detailed Comments for Authors

    Data movement is a fundamental bottleneck in GPU computing. The fastest possible data movement in GPUs is between threads in a warp using hardware shuffle instructions. The key idea behind this paper is to develop a methodology whereby systematic use of shuffle instructions can be made via a systolic array abstraction of a parallel algorithm that enables inter-thread data movement to be achieved via shuffle instructions instead of write/read from memory.

    The approach is demonstrated using a number of benchmarks, comparing against state-of-the-art GPU implementations for those benchmarks, including Nvidia's cuDNN. The experimental results are very impressive.

    My main concern with the paper is that I really could not understand what exactly is implemented: is it a DSL or a library API that can be used by GPU application developers to obtain high-performance implementations? From the description in the paper, it does not appear to be so. The authors state: "It is worth mentioning that the use of in-register computing and partial sums have been proposed in specific implementations of individual algorithms (as will be discussed in the related work in Section 7). On the other hand, the model proposed in this paper is a robust and versatile model that can be leveraged by a wide variety of problems with different patterns of data dependency, as will be demonstrated in the following sections." What exactly is the "model"? From reading the paper, it is not clear how a GPU application developer could use this "model" to implement their algorithm.


Comments for Revision

    Please define more clearly what is meant by "a robust and versatile model that can be leveraged by a wide variety of problems with different patterns of data dependency". Can the model be more clearly defined? For example, how can application developers know if their application is suitable for speeding up by using this model? And if it is applicable, how is it easier for them to implement this idea, beyond reading previous papers that use shuffle operations for efficient intra-warp communication?


Scored Review Questions


pap220s2


 
Author Response 	top
submit response


==> review-wahib.txt <==
If you run out of space, this is a section you can remove:
Wahib:

\subsubsection{Hardware Systolic Array}
Don’t remove it now, just keep in mind that if you are really squeezed in space, this is a section you can remove

So I suggest any of the following:
- Change the names “reordered” and “unrolled” to something more telling of the library you are comparing to
- Add citations to “reordered” and “unrolled” (tough adding references to a figure will be complicated)
- Explain in the figure caption what “reordered” and “unrolled” are, and give a citation
There is no urgency to do this now, do it when you wish. Just don’t forget about it.


And also “original” too. This is not clear if it is your own baseline that you compare to, or someone else’s baseline. Try to make that clear also
If it is yours, name it “baseline”. If it someone else’s then treat it like  “reordered” and “unrolled” and do one of the actions above


Chen:

Sec 5.3 5.4 are required to polish

######################################################################
- We need to write a strong rebuttal. Please work  your way on it, and I will continue from where you stopped. Leave any question you are struglling with to me.
- Make sure the revision of the paper includes an insight about how we think polyhedral is to be used. Like you said, we will not add the entire work, just brief insight
- Make sure the revision also includes any other comments the reviewers have
- I think for this paper, and unlike the CT paper, we should write the rebuttal first, then write the revision to reflect the tone we have int eh rebuttal
- highlight changes in red

==> revision-for-sc19.txt <==
regarding D
1, no space
2, it is not eaay

3, in rebutal matix multiply , tensor core

rebut on dsl and D
how depency can be structed?

1, memory bound
2, throughput bound
3, regular meor access

any code suitble for systolic arrya can be used, backup to systolic paper

